The Complete BATSE Spectral Catalog of Bright Gamma-Ray Bursts

We present a systematic spectral analysis of 350 bright Gamma-Ray Bursts (GRBs) observed with the Burst and Transient Source Experiment (BATSE; $\sim$ 30 keV -- 2 MeV) with high temporal and spectral resolution. Our sample was selected from the complete set of 2704 BATSE GRBs based on their energy fluence or peak photon flux values to assure good statistics, and included 17 short GRBs. To obtain well-constrained spectral parameters, several photon models were used to fit each spectrum. We compared spectral parameters resulting from the fits using different models, and the spectral parameters that best represent each spectrum were statistically determined, taking into account the parameterization differences among the models. A thorough analysis was performed on 350 time-integrated and 8459 time-resolved burst spectra, and the effects of integration times in determining the spectral parameters were explored. Using the results, we studied correlations among spectral parameters and their evolution pattern within each burst. The resulting spectral catalog is the most comprehensive study of spectral properties of GRB prompt emission to date, and is available electronically from the High-Energy Astrophysics Science Archive Research Center (HEASARC). The catalog provides reliable constraints on particle acceleration and emission mechanisms in GRBs.

==> tab1.txt <==
Title:The Complete Spectral Catalog of Bright BATSE Gamma-Ray Bursts
Authors: Y. Kaneko, R.D. Preece, M.S. Briggs, W.S. Paciesas, C.A. Meegan, D.L. Band
Table: Basic Properties of 350 GRBs Included in the Catalog
================================================================================
Byte-by-byte Description of file: tab1.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label   Explanations
--------------------------------------------------------------------------------
   1-  7 A7     ---     Name    GRB Name (1)
   9- 12 I4     ---     Trig    BATSE Trigger Number
  14- 18 I5     s       SOD     Trigger Second of Day (UT, seconds)
  20- 23 A4     ---     Data    LAD Data Type
  25- 31 A7     ---     LAD     LAD Number
  33- 40 F8.3   s       TStart  Time Interval Start (seconds since trigger)
  42- 48 F7.3   s       TEnd    Time Interval End (seconds since trigger)
  50- 55 F6.3   keV     EStart  Energy Interval Start (keV)
  57- 63 A7     MeV     EEnd    Energy Interval End (MeV)
  65- 68 I4     ---     NSp     Number of Time-Resolved Spectra
--------------------------------------------------------------------------------
Note (1): Prefix C - Calibration Burst; W - Weak Burst with a single spectrum
--------------------------------------------------------------------------------
910421   105 33243 HERB 7          0.064   5.184 27.109 1948.42   12 
910425   109  2265 MER  0,4      -14.336  86.815 32.506 1813.54   26 
910430   130 61719 CONT 6        -17.408  64.512 36.383 1799.34   22 
910503   143 25452 HERB 6          0.000  18.560 32.275 1900.93   46 
910522   219 43929 MER  4,5,6    105.947 133.147 33.638 1821.76   13 
910525   226 69987 CONT 5         -3.072 171.010 32.678 1853.06   19 
910601   249 69734 MER  0,2,4,6    0.107  45.019 34.665 1814.08   68 
910602   257 82501 HERB 0          0.000  17.664 33.151 2039.36    7 
W910609  298  2907 CONT 4         -1.408   0.640 31.936 1817.69    1 
910614   351  6864 HERB 6         31.934  61.824 31.934 1878.07    5 
910619   394 51272 HERB 1          0.000  43.456 29.058 1823.56   36 
W910626  444 26113 HERB 2          0.000   0.256 28.126 1953.73    1 
910627   451 16157 HERB 4          0.000  13.056 27.166 1951.54   16 
910717   543 16384 HERB 4          0.000   6.144 31.837 1946.43   10 
910807   647 26432 HERB 2          0.000  27.200 28.141 1909.91   16 
910814   676 40180 MER  2,3      -46.080  69.342 35.485 1829.58   19 
910814   678 69273 HERB 2          0.000  31.680 32.468 1900.52   42 
910905   761 85735 HERB 0          0.000  54.144 28.947 2043.04   24 
911031   973 34580 HERB 3          0.000  33.728 29.899 1795.41   34 
911104   999 54281 HERB 2          0.000   4.736 28.099 1906.13    4 
911109  1025 12457 HERB 4          0.000   3.264 27.152 1905.34    6 
C911118 1085 68258 HERB 4          0.000  25.408 27.186 1908.00   60 
911126  1121 46127 HERB 4          0.000  33.216 27.163 1906.24   33 
911127  1122 15728 HERB 1          0.000  22.144 29.037 1821.49   35 
C911202 1141 73729 HERB 7          0.064  23.104 27.110 1903.61   42 
911209  1156 58962 MER  4,5     -110.592 106.910 32.224 1829.72   14 
911209  1157 66957 HERB 1          0.128  23.360 29.005 1818.24   18 
920110  1288 33478 MER  4,6        0.030 137.374 34.060 1802.83   28 
920210  1385 35623 HERB 5          0.000  43.264 32.585 1985.50   36 
920218  1419 67342 MER  0,1       25.486 132.570 33.231 1846.52   13 
920226  1440 29728 HERB 3          0.000  29.120 29.895 1841.21   18 
920308  1468 17745 HERB 4          0.000  25.344 27.090 1900.53    3 
C920311 1473  8424 HERB 5          0.000  28.864 27.503 1989.87   55 
920314  1480 21747 HERB 2          1.792  16.704 32.574 1863.40    2 
920315  1484 15567 HERB 3          0.000   2.944 29.903 1841.80    7 
920320  1503 44338 HERB 5          0.000  26.240 27.425 1982.36   30 
920325  1519 62255 HERB 1          0.000  39.680 33.185 1822.35   19 
W920329 1525 59906 MER  0,2,3,4    0.024   0.568 34.017 1823.02    1 
920404  1538 47503 HERB 1          0.000   5.376 29.223 1840.03    9 
920406  1541  9853 CONT 3         -1.024 119.808 33.923 1842.61   15 
920414  1553 84161 HERB 3          0.064   1.088 29.923 1843.50    3 
920429  1571 68372 CONT 6         91.136 113.660 36.297 1794.59    4 
920511  1601 23245 HERB 1          0.064  12.672 29.045 1822.25    2 
920513  1606 60779 CONT 3         -2.048 102.400 33.964 1845.49   36 
920517  1609 11874 CONT 7         -2.048  18.432 27.063 1810.67    5 
920524  1623 13902 HERB 3          0.000  42.432 29.911 1842.48    9 
920525  1625 12421 HERB 4          0.064  23.616 27.137 1904.20   37 
920617  1652 19611 CONT 6         -2.048  81.920 36.410 1800.85   18 
920622  1663 25504 HERB 4          0.000  27.584 31.868 1948.45   61 
920627  1676 46956 MER  2,6        0.031  55.647 36.610 1802.23   30 
920711  1695 58140 MER  3,7        0.027 103.260 30.455 1823.98  142 
920714  1698 47069 HERB 4          0.000  30.912 27.190 1908.30   32 
920718  1709 77563 HERB 7          0.128   6.208 27.100 1902.86   13 
920720  1711 11524 CONT 0         -0.448   7.744 33.267 1821.07    4 
920720  1712 21172 MER  1,3,5      0.031 114.463 33.210 1851.45   11 
920723  1721  3634 HERB 3          0.064  30.464 29.969 1847.38   33 
920801  1733  4600 CONT 0         -5.120  11.264 33.203 1817.29    4 
920824  1872 39183 MER  5,7        0.024 163.416 29.876 1832.09  110 
920902  1886  1736 HERB 5          0.064  14.592 27.510 1990.62   30 
921008  1982 76057 HERB 5          0.000  26.240 27.508 1990.36    7 
C921009 1983 24070 HERB 2          0.064  33.408 28.133 1864.02   54 
921015  1989  5792 CONT 4         -8.192 299.008 31.849 1812.28   30 
921022  1997 55259 HERB 2          0.000  40.832 32.561 1907.55   21 
921118  2061 79904 CONT 4        -60.416 152.580 31.862 1813.11   26 
C921123 2067 22711 HERB 1         12.160  31.744 28.979 1816.10   45 
921206  2080 66259 HERB 6          0.000  40.256 32.112 1890.04   22 
C921207 2083 57647 HERB 0          0.000  21.248 33.251 2046.11   45 
921209  2090 41738 HERB 1          0.000  41.408 29.092 1827.49   18 
921230  2110 32270 MER  5,7       -2.048  27.214 29.908 1834.41   11 
W921230 2112 56461 CONT 0        -86.016 169.984 33.186 1816.26    1 
930106  2122 71835 HERB 6          0.064  61.184 36.302 1883.95   11 
930112  2127 13650 HERB 0          0.000  29.888 28.952 2043.45   27 
930120  2138 84700 MER  0,1,2      0.027  96.155 34.497 1836.00   39 
930131  2151 68231 HERB 3          0.000   2.112 29.941 1798.84    3 
930201  2156 60115 MER  1,3,7      0.030 173.056 31.252 1838.52   97 
930214  2193 65578 HERB 1          0.000  36.160 29.057 1776.60   10 
930309  2228 11269 HERB 6          0.064  48.256 36.310 1884.38   12 
930331  2276 11476 HERB 1          0.064  44.096 33.226 1826.14    5 
930405  2286 32089 HERB 6          0.000  24.000 36.516 1896.39   26 
930405  2287 50390 HERB 6          0.000  61.696 32.295 1902.27   13 
930425  2316 37049 HERB 1          0.000  29.440 33.224 1825.95   33 
930506  2329 53571 MER  3,7        0.027  29.675 30.590 1883.28  100 
930609  2383 36444 HERB 7          0.064  34.112 27.037 1898.45    5 
930612  2387  2657 HERB 2          0.000  38.208 32.580 1909.01   19 
930612  2389 32037 HERB 0          0.000  57.216 33.182 2041.47   23 
930706  2431 18810 MER  1,3,5,7    0.024   2.088 31.657 1840.06   13 
930720  2450 52509 MER  6,7        0.027  78.875 31.721 1805.02   11 
930809  2486 18664 HERB 0          0.000  66.688 28.937 1997.13   15 
W930905 2514 12390 HERB 6          0.000   0.256 32.269 1855.61    1 
930910  2522 43928 HERB 4          0.000  74.752 31.737 1894.89    8 
930916  2533 73163 MER  2,3        0.030  67.102 27.016 1831.23   70 
930922  2537 23086 HERB 1          0.064   6.144 29.103 1876.00   26 
931008  2571 40150 HERB 2          0.064  54.336 32.569 1908.15   12 
931026  2606 41757 CONT 7        -50.176  99.328 27.112 1813.96   20 
931031  2611 14795 HERB 5          0.000   2.496 27.502 1989.77    8 
931103  2617 59142 HERB 5          0.064  18.688 32.628 1942.37   25 
931106  2619 73924 CONT 0         -1.024 125.952 33.235 1819.18    3 
931126  2661 70299 HERB 3          0.000  12.928 29.910 1796.30   29 
931204  2676 35290 MER  0,1,3      0.027  44.763 33.376 1838.45  122 
W931205 2679 53991 HERB 0          0.000   0.320 28.875 1992.40    1 
931221  2700  7790 HERB 3          0.064  56.320 29.932 1844.26    5 
931222  2703 76893 HERB 4          0.000  59.456 27.059 1987.91    8 
940119  2770  9730 HERB 2          0.064  34.816 32.591 1955.01    3 
940128  2790 60665 HERB 0          0.064  47.808 29.024 2003.80   19 
940203  2797 56816 HERB 3          0.000   4.160 29.977 1848.05   12 
940206  2798   517 MER  1,3        0.030  64.094 33.534 1854.95   95 
940210  2812 69196 HERB 6          0.000  29.056 36.200 1878.01   24 
940217  2831 82962 MER  0,2        0.030 180.220 35.162 1819.35  112 
940218  2833 70348 HERB 0          0.000  13.312 33.102 2036.07   35 
940228  2852 41340 HERB 5          0.000  36.736 32.567 1984.09   16 
940301  2855 72637 HERB 4          0.000  35.648 27.066 1988.54   35 
940302  2856 18511 MER  0,1        0.030 151.840 33.217 1845.44  114 
940306  2863 13033 CONT 3         -1.024  27.648 33.876 1839.30    6 
940319  2889 86240 HERB 4          0.064  61.184 31.783 1987.75    9 
940321  2890 79507 HERB 6          0.064  38.592 31.975 1836.35    6 
940323  2891 79478 HERB 4          0.064  40.064 31.838 2036.48   29 
940329  2895 20966 HERB 6          0.000   4.032 32.196 1895.65    9 
940410  2919 56702 HERB 6          0.000   8.512 36.303 1884.01   10 
940414  2929 60385 HERB 4          0.896  42.368 27.120 1992.95   35 
940419  2940 69058 MER  2,3        0.030  58.846 27.002 1829.78   17 
C940429 2953  2633 HERB 3          0.000  16.704 33.938 1843.66   32 
940520  2984  1298 HERB 4          0.000  26.944 27.102 1991,43   10 
940526  2993 39326 HERB 3          0.000  22.976 29.908 1842.27    7 
940526  2994 73205 HERB 1          2.240  42.240 29.020 1914.78   37 
940529  3002 58836 MER  3,7        0.031 133.410 30.431 1822.39   19 
940529  3003 76736 HERB 0          0.000  24.512 28.985 2000.82   12 
940619  3035 77480 MER  2,6        0.030 106.140 36.635 1803.92   28 
940623  3042 67583 HERB 1          0.128  56.192 33.217 1967.64   29 
W940624 3044 52394 HERB 6          0.000   2.944 36.548 1943.12    1 
940703  3057 16846 MER  1,5        0.300  85.790 32.948 1863.39  165 
940708  3067 74526 HERB 6          0.000  12.800 32.151 1892.64   29 
940710  3071 35729 CONT 3         -6.144  40.960 33.891 1840.37    3 
W940717 3087 12269 HERB 0          0.000   0.320 28.976 2000.12    1 
940806  3110 71000 HERB 0          0.034   9.920 33.175 2040.99    4 
940810  3115  8562 HERB 3          0.026  30.656 33.857 1837.98   21 
940817  3128 31215 HERB 5          0.033  48.000 32.626 1988.64   44 
940826  3138 75320 HERB 6          0.029  14.080 35.919 1861.66   17 
940902  3152 52192 HERB 4          0.026   2.560 27.036 1986.11    2 
940921  3178 18493 HERB 0          0.033  54.720 33.194 2042.26   37 
941008  3227 48772 MER  1,5        0.030 124.446 32.869 1856.92   50 
C941014 3241 33608 HERB 6          0.030  49.472 36.153 1875.25   44 
941017  3245 37173 MER  0,4       -2.048  86.558 32.483 1812.13  116 
941018  3247 21730 CONT 7       -102.400 198.660 26.931 1801.83    9 
941020  3253 72327 MER  4,5        0.024  64.920 32.253 1831.74   94 
941023  3255 16472 HERB 6          0.127  37.504 36.325 1885.24   12 
941119  3287 70250 HERB 5          0.091  32.256 27.437 1983.50    9 
941121  3290 62697 HERB 0          0.026  46.784 28.938 2042.36   19 
941126  3298 44521 MER  0,1        0.030  81.310 33.129 1838.18   20 
941126  3301 71798 HERB 5          0.029  22.656 27.455 1985.23    7 
941228  3330 27581 HERB 3          0.108  54.528 29.951 1799.66   13 
950104  3345 26319 HERB 1          0.033  11.584 29.067 1919.74   17 
950111  3352 44310 HERB 2          0.033  58.880 37.012 1905.01   29 
950117  3360  5761 HERB 1          0.090  75.840 29.030 1915.85    6 
950208  3408  7824 MER  2,6        1.950  60.062 36.662 1805.29   63 
W950210 3410  8421 HERB 1          0.034   0.320 29.007 1913.37    1 
W950211 3412  8697 HERB 6          0.031   0.320 36.256 1836.79    1 
950211  3415 72468 HERB 5          0.026  54.592 27.470 1940.21   25 
950301  3448 75761 CONT 3        -40.960 296.960 33.862 1838.29   13 
950305  3458 54304 MER  4,5        0.027  22.299 32.169 1826.16   19 
950310  3464 78395 HERB 3          0.033  30.272 33.983 1846.83    5 
950325  3480 25844 HERB 3          0.033   6.528 29.924 1797.47   10 
950325  3481 63391 HERB 2          0.033  47.616 37.055 1952.96   30 
950401  3489 74634 HERB 1          0.116  16.512 33.142 1961.04   12 
950403  3491 47987 HERB 3          0.090  20.672 33.780 1832.53   53 
950403  3492 84826 HERB 5          0.032  43.904 32.637 1989.52   49 
950425  3523   919 HERB 6          0.033  28.864 32.037 1929.58   58 
950503  3537 66970 HERB 4          0.109  76.288 27.141 1949.54   42 
950509  3567 83765 CONT 0        -47.104 514.050 33.202 1817.21    2 
950513  3571 81703 HERB 5          0.092  36.352 27.490 1942.13   22 
950522  3593 85283 HERB 2          0.026  35.520 28.097 1905.88   15 
950608  3634 81272 HERB 3          0.033 130.816 29.989 1849.04    4 
950701  3657 12758 HERB 4          0.032  37.952 31.800 1988.87   31 
950701  3658 23737 HERB 5          0.026  11.392 27.507 2036.81   30 
950706  3662 42735 HERB 5          0.029  29.824 27.388 1978.74    8 
950711  3663 13789 HERB 1          0.029 165.376 33.245 1922.56   10 
950804  3734  7134 HERB 4          0.147   3.712 31.721 1849.08   15 
W950805 3736 13454 CONT 2         -0.512   1.536 37.084 1819.29    1 
950818  3765  5002 HERB 1          0.184  73.280 29.018 1914.54   33 
950822  3767 13749 HERB 3          0.028   6.592 34.007 1802.24   20 
950909  3788 85452 HERB 3          0.176  49.408 33.959 1845.15   37 
951011  3860 77679 HERB 5          0.033  29.760 32.608 1987.24   17 
951016  3870  2481 HERB 5          0.026  11.776 32.636 1989.47   17 
951102  3891 21175 HERB 2          0.090  42.368 32.524 1904.81   13 
W951123 3917 65405 HERB 4          0.090   8.064 31.739 1895.04    1 
951124  3918 21258 HERB 6          0.033  25.600 36.461 1893.20    7 
951202  3929 39100 HERB 0          0.091  16.384 33.179 2041.27   11 
951203  3930  3987 HERB 0          0.032  46.208 33.394 2010.26   22 
951208  3937 42443 HERB 5          0.030  73.728 27.416 1981.44    7 
951213  3954 17852 HERB 2          0.031  11.904 32.540 1951.11   16 
951219  4039 60679 HERB 6          0.025  45.184 36.499 1895.38   19 
960114  4368 44104 CONT 2         -1.408  45.696 32.555 1816.89   16 
960124  4556  3385 HERB 5          0.026   6.912 27.495 1989.11   24 
960201  4701 78523 HERB 1          0.029  55.360 33.022 1950.46   21 
960216  4898 57796 HERB 2          0.027   1.216 36.971 1857.36    6 
960321  5299 76280 MER  0,1       40.923  69.211 33.111 1837.43   50 
960322  5304 19641 MER  5,7        0.024  25.528 29.783 1825.75   48 
960523  5470 59521 HERB 6          0.042   3.584 32.014 1883.44    4 
960524  5473 72549 HERB 2          0.090  73.024 32.554 1907.04   12 
960529  5477 43665 HERB 1          0.091  18.688 33.056 1906.31   15 
960605  5486 29392 HERB 2          0.026  75.456 32.567 1908.05   32 
960607  5489 78075 HERB 1          0.033  65.536 33.134 1913.03   29 
960623  5512  4728 HERB 5          0.033  29.952 27.430 1982.82   13 
960703  5526 49373 HERB 4          0.090  79.552 31.841 1901.70   10 
960804  5563 84535 HERB 4          0.108   2.944 26.996 1893.21    7 
960807  5567 71366 HERB 0          0.090  17.792 28.883 1993.00   31 
960808  5568 60123 HERB 6          0.190   5.632 32.081 1843.31    8 
960824  5585  6110 CONT 4         -7.168 183.300 31.923 1816.88    5 
960831  5591 37710 MER  6,7        0.030 144.930 31.608 1797.79   18 
960917  5606 80552 CONT 5        -69.888  30.464 32.590 1846.64    7 
960921  5609 54228 HERB 5          0.026  38.912 27.484 1941.60   39 
961001  5621 75185 HERB 2          0.026  10.304 32.574 1908.56   25 
961006  5624 32164 HERB 2          0.128   9.344 32.554 1907.03    2 
961009  5629 49065 HERB 6          0.033  19.904 31.837 1871.54   28 
961015  5632 58123 HERB 2          0.026  19.456 32.562 1907.66    2 
961029  5649 24350 MER  1,5        0.021  81.877 32.877 1857.45  155 
961102  5654 41903 HERB 5          0.079  46.464 27.498 1989.46   45 
961126  5697 24199 HERB 6          0.028   1.728 36.428 1891.28    7 
961130  5701 18832 HERB 0          0.863   9.472 33.227 1999.26   11 
961202  5704 66661 HERB 0          0.030   5.184 33.425 2012.28   10 
961212  5711 14870 HERB 4          0.102   3.072 26.964 1890.78    6 
961228  5731 86318 HERB 3          0.033  45.120 33.879 1839.51   10 
970111  5773 35040 HERB 0          0.029  21.824 33.181 1996.24   57 
970201  5989 57250 HERB 1          0.026  31.040 29.028 1868.28   26 
970202  5995 25844 HERB 1          0.090  22.976 28.898 1901.87   61 
970223  6100 30377 HERB 6          0.090  29.440 36.158 1875.56   36 
970306  6115 10059 HERB 2          0.150 103.620 32.497 1902.77   15 
970315  6124 56454 MER  2,6        0.024  21.160 36.745 1809.96   60 
970404  6157 63011 HERB 0          0.033  12.608 28.886 1993.21   21 
970411  6168 35545 MER  0,1        0.030  59.870 41.336 1834.20   38 
970420  6198 72842 HERB 6          0.045  13.312 36.326 1885.34   24 
970517  6235 32682 HERB 5          0.090   4.288 27.527 1992.27    8 
W970523 6240 82890 HERB 3          0.041   7.488 30.054 1854.47    1 
970603  6249 35345 HERB 0          0.032  66.624 28.952 2043.47    5 
970612  6266 52104 HERB 4          0.033  48.960 27.282 1960.78   18 
970616  6274 65390 HERB 1          0.033 121.220 33.559 1949.63   19 
W970704 6293  4096 HERB 0          0.026   0.256 33.272 2002.26    1 
970807  6329 66309 HERB 4          0.045  47.744 27.103 1946.53   31 
970816  6336  8264 HERB 7          1.984  14.528 27.030 1897.97   11 
970827  6349 35750 HERB 2          0.033  69.056 32.541 1906.02    5 
970828  6350 63876 HERB 5          0.032  84.224 27.476 1987.32   44 
970831  6353 63570 HERB 0          0.033 115.580 33.176 1995.94   35 
970912  6380 78744 HERB 3          0.033  56.128 29.913 1842.64    7 
970919  6389 65669 MER  0,1,3    -16.064  20.505 33.359 1837.21   16 
970919  6390 79816 HERB 7          0.034   6.464 26.890 1843.60    2 
970925  6397 81795 HERB 7          0.092  30.272 26.995 1895.54   18 
970930  6404    59 HERB 6          0.058  46.720 35.787 1853.99   21 
971006  6414 19017 HERB 3          0.173  24.576 29.952 1799.68    9 
971029  6453  5318 HERB 1          0.033 111.740 32.998 1901.30   44 
971029  6454 22428 CONT 4         -6.656 728.580 31.864 1813.19   34 
971110  6472 68006 MER  1,3        0.027 225.020 33.374 1841.63   49 
971113  6476 58130 HERB 0          0.026  42.752 28.852 2035.59    6 
971207  6525 72232 HERB 3          0.084  58.560 30.219 1868.21   23 
971208  6526 28092 CONT 6        -11.264 760.830 34.435 1691.41  115 
971220  6539 14793 HERB 6          0.026   9.536 31.196 1785.30    2 
980105  6560  2681 HERB 7          0.030  37.056 26.908 1889.41   16 
980113  6570 14845 HERB 2          0.033  68.160 32.699 1917.92   12 
980124  6576 23673 HERB 6          0.095  43.648 31.327 1793.88   21 
980125  6581 74368 HERB 0          0.032  64.768 29.317 2026.18   18 
980203  6587 82028 HERB 1          0.091  31.680 33.015 1902.80   60 
980208  6593 46259 HERB 3          0.033  29.632 30.152 1862.62   32 
980219  6609 49963 HERB 2          0.030  31.872 32.552 1906.88   13 
980225  6615 30564 HERB 5          0.090 164.100 32.553 1982.93   11 
980228  6617 24247 HERB 0          0.026   0.960 28.982 2000.60    3 
980228  6618 60841 HERB 4          0.029  61.312 26.973 1936.16   16 
980306  6629 34382 HERB 0          0.090 232.130 28.908 1994.87    8 
980306  6630 63251 HERB 3          0.042  25.984 29.840 1790.62   17 
980315  6642 26640 HERB 7          0.090  90.368 27.046 1899.12    5 
980329  6665 13478 HERB 0          0.026  20.736 28.795 1986.28   38 
W980330 6668    93 HERB 6          0.026   0.640 31.131 1781.00    1 
980420  6694 36412 HERB 5          0.030  55.872 27.477 1987.38    8 
980508  6744 14848 HERB 2          0.026   2.048 32.478 1946.31    4 
980518  6763 35231 HERB 2          0.115  20.864 32.841 1928.67    5 
980703  6891 15765 HERB 3          0.090  79.680 29.902 1795.63   14 
980703  6892 49708 HERB 6          0.115  94.016 36.211 1878.66    5 
980706  6904 57587 HERB 2          0.026  10.816 32.526 1904.91    3 
980724  6944 74080 HERB 6          0.090  50.560 31.903 1831.64   23 
980803  6963 48980 MER  2,6        0.031  23.439 32.233 1802.58   31 
980810  6985 66929 HERB 3          0.033  42.432 29.867 1792.84   56 
980821  7012 62165 HERB 0          0.091  30.784 28.902 1994.47   31 
980828  7028 70685 HERB 4          0.026   4.992 31.619 1887.24    4 
980923  7113 72647 MER  3,7        0.024  67.416 31.289 1879.71  243 
981021  7170 83292 HERB 6          0.026 102.340 36.529 1852.29   30 
981128  7236 69366 HERB 3          0.095  82.112 29.830 1789.82    8 
981130  7240  3184 HERB 4          0.041   3.392 32.618 1952.38    3 
981203  7247  3552 HERB 1          0.150 130.370 33.207 1919.32   15 
981203  7248 26260 HERB 2          0.090  38.656 32.658 1914.87   14 
981219  7270 33948 HERB 1          0.185 207.360 28.889 1900.98    3 
981223  7277 43875 HERB 2          0.145  31.488 32.566 1907.90   10 
981226  7281 38824 HERB 2          0.033   0.896 32.583 1954.39    2 
981228  7285 44616 HERB 6          0.032  49.152 32.172 1894.01    3 
990102  7295 49918 HERB 3          0.029  26.560 30.076 1856.26    5 
990104  7301 57753 MER  3,5,7      0.024 200.320 31.906 1881.02   56 
990108  7310 30066 HERB 7          0.090  76.544 29.278 2007.43   10 
990111  7318 43041 HERB 5          0.087  12.608 32.559 1983.41   11 
990123  7343 35216 MER  0,4        0.030  89.118 32.390 1806.48  134 
990129  7360 18950 MER  6,7        0.030  91.230 42.535 1866.33   32 
990304  7446 36936 HERB 0          0.160   3.264 28.889 1993.41    2 
W990308 7457 18907 HERB 1          0.032  11.776 29.363 1950.96    1 
990311  7464 79905 HERB 6          0.033  47.040 36.017 1823.18   25 
990316  7475 34839 HERB 5          0.029  31.488 27.441 1937.50   25 
990316  7477 44939 HERB 5          0.033  36.032 32.513 1979.85   12 
990323  7491 62977 MER  2,3        0.024  55.128 35.695 1843.49  132 
990403  7503 35282 HERB 4          0.029  89.024 27.091 1900.62   16 
990411  7515 15931 HERB 7          0.050  25.280 29.881 2048.79    8 
990424  7527 11551 HERB 7          0.034  14.784 29.941 2052.95   21 
990425  7530  8366 HERB 2          0.108   1.728 32.738 1920.93    4 
990506  7549 41010 MER  5,7        0.031 136.160 31.200 1920.03  105 
990510  7560 31746 HERB 5          0.033  60.160 27.416 1981.43   22 
990516  7569 86063 HERB 7          0.033  28.480 30.494 2141.35    3 
990518  7575 62325 CONT 1         -1.024 205.820 33.310 1880.54   21 
990522  7578 15225 HERB 2          0.109   8.704 32.572 1908.42    7 
990527  7586 50215 MER  4,5        0.030  64.926 32.048 1819.14    7 
990531  7592 57384 HERB 5          0.031  32.704 27.393 1932.95   20 
W990619 7610 46922 HERB 6          0.026   4.864 30.976 1770.87    1 
990712  7647 27919 HERB 3          0.026  42.304 29.912 1796.49    4 
990718  7660 43611 HERB 6          0.041  89.024 31.754 1821.85    6 
990728  7678 39824 HERB 4          0.030  45.568 31.548 1882.58   37 
990802  7688  3883 CONT 5       -148.224  21.760 32.588 1846.53   21 
990803  7695 23375 MER  2,6,7      0.024  21.592 34.334 1869.42   29 
990807  7703 78946 HERB 5          0.032  16.192 27.441 1983.85    2 
990909  7760 28274 HERB 7          0.099  37.440 30.911 2170.69   23 
990915  7766 83722 HERB 0          0.026  23.744 33.362 2053.54   21 
991004  7788 47660 HERB 2          0.033  74.624 28.176 1913.10   14 
991009  7794 60595 HERB 1          0.090 151.040 28.952 1860.50   14 
991018  7810 68561 MER  0,2        0.026   6.250 35.041 1812.09    2 
991113  7854 81660 HERB 4          0.032  73.664 26.713 1871.21   32 
991121  7868 40904 HERB 2          0.032 131.010 32.618 1911.84   19 
991127  7884 53699 HERB 4          0.026  79.488 31.429 1874.80   17 
991210  7898   850 HERB 4          0.026   2.688 27.120 1902.89    5 
991216  7906 58021 HERB 5          0.032  31.872 27.353 1929.17   59 
991229  7925 54683 HERB 6          0.032 101.180 31.766 1822.61   35 
000101  7929  4799 HERB 2          0.033  70.656 32.516 1904.20   29 
000103  7932 84908 HERB 1          0.033  45.376 33.082 1861.41    6 
000107  7938 78273 HERB 0          0.034  38.784 32.992 1983.87    2 
000109  7941 37634 HERB 0          0.033 134.530 33.270 2002.07   39 
000113  7948 34202 HERB 1          0.033  77.312 29.180 1883.96    4 
000115  7954 53372 HERB 5          0.026  16.128 27.405 1934.09   27 
000126  7971 84389 HERB 6          0.033  54.976 31.781 1823.60   24 
000131  7975 53877 HERB 2          0.057 102.980 32.536 1905.71   22 
000201  7976 10929 HERB 4          0.033  92.736 26.946 1844.68   17 
000207  7986 86182 HERB 3          0.090   4.800 33.913 1795.78    7 
000221  7994 85150 HERB 5          0.028  27.264 27.339 1973.99   25 
000301  8005  9234 HERB 5          0.051   6.144 27.406 1934.15    3 
000302  8008 10225 HERB 3          0.026  24.640 33.800 1833.96   27 
000326  8053 19136 HERB 4          0.026   1.408 26.903 1886.02    5 
000408  8069  9348 HERB 3          0.026   7.744 29.865 1838.64    7 
000420  8081 51730 MER  4,6        0.027  31.579 42.899 1767.82    8 
000429  8087 36442 HERB 4          0.211 170.180 26.692 1869.59   14 
000508  8098 69050 HERB 5          0.045  20.672 27.443 1984.11    6 
000511  8101  4319 HERB 1          0.098 103.680 29.012 1866.63   16 


==> tab9.txt <==
Title:The Complete Spectral Catalog of Bright BATSE Gamma-Ray Bursts
Authors: Y. Kaneko, R.D. Preece, M.S. Briggs, W.S. Paciesas, C.A. Meegan, D.L. Band
Table: Summary of Time-Integrated Spectral Fit Results of 350 GRBs
================================================================================
Byte-by-byte Description of file: tab8.txt
--------------------------------------------------------------------------------
   Bytes Format Units        Label       Explanations
--------------------------------------------------------------------------------
   1-  7 A7     ---            Name        GRB Name (1)
   9- 12 I4     ---            Trig        BATSE Trigger Number
  14- 17 A4     ---            Model       BEST Model Name
  19- 24 F6.4   ph/s/cm2/keV   Amp         Amplitude (photons/s/cm2/keV)
  26- 31 F6.4   ph/s/cm2/keV   AmpErr      Amplitude 1-Sigma Uncertainty
                                            (photons/s/cm2/keV)
  33- 36 I4     keV            Epeak       ?Epeak (keV) (2)
  38- 40 I3     keV            EpeakErr    ?Epeak 1-Sigma Uncertainty (keV)
  42- 46 F5.2   ---            Lowind      Low-Energy Power-Law Index (3)
  48- 51 F4.2   ---            LowindErr   Low-Energy Power-Law Index 1-Sigma
                                            Uncertainty
  53- 57 F5.2   ---            Highind     ?High-Energy Power-Law Index (4)
  59- 62 F4.2   ---            HighindErr  ?High-Energy Power-Law Index 1-Sigma
                                            Uncertainty
  64- 66 I3     keV            Ebreak      ?Spectral Break Energy (keV) (5)
  68- 70 I3     keV            EbreakErr   ?Spectral Break Energy 1-Sigma
                                            Uncertainty (keV)
  72- 75 F4.2   ---            Bscale      ?Break Scale for SBPL only (decades
                                            of energy)
  77- 81 F5.1   ---            Chi2        Chi-Squared (6)
  83- 86 I4     ---            DOF         Degrees of Freedom
--------------------------------------------------------------------------------
Note (1): Prefix C - Calibration Burst; W - Weak Burst with a single spectrum
Note (2): Fitted Epeak for BAND or COMP, and calculated "Epeak" for SBPL.
Note (3): lambda for PWRL, alpha_eff for BAND or COMP, and $\lambda_1$ for SBPL.
Note (4): beta for BAND and lambda_2 for SBPL.
Note (5): Fitted Eb for SBPL, and calculated Eb for BAND.
Note (6): Small $\chi^2$ values are expected for calibration bursts by default.
--------------------------------------------------------------------------------
910421   105 BAND 0.0785 0.0054  137   4 -0.80 0.06 -2.71 0.10 122   7      125.5  112 
910425   109 COMP 0.0081 0.0004  523  87 -1.24 0.06                          10.6   11 
910430   130 BAND 0.0110 0.0015  180  23 -1.23 0.13 -2.33 0.22 141  31        6.5   10 
910503   143 SBPL 0.0482 0.0001  586  28 -1.06 0.01 -2.22 0.03 420  13 0.20 190.6  112 
910522   219 SBPL 0.0198 0.0001  240  12 -1.23 0.02 -2.28 0.03 191   8 0.20   7.9   10 
910525   226 COMP 0.0037 0.0003  404  63 -1.05 0.10                           8.8   11 
910601   249 SBPL 0.0355 0.0001  446  22 -1.06 0.01 -3.30 0.07 537  21 0.50   8.6    9 
910602   257 PWRL 0.0064 0.0001          -1.54 0.01                         136.8  116 
W910609  298 SBPL 0.0131 0.0003  389  67 -1.24 0.04 -2.40 0.28 387  66 0.01  10.6    9 
910614   351 COMP 0.0039 0.0003  174  12 -1.42 0.08                         141.8  113 
910619   394 BAND 0.0172 0.0005  315  13 -0.91 0.03 -2.03 0.04 175   9      111.9  109 
W910626  444 BAND 0.5183 0.5078   91  13  0.18 0.65 -2.11 0.07  60   7      124.1  114 
910627   451 BAND 0.0332 0.0019  143   8 -1.47 0.05 -2.41 0.10 139  16      106.6  113 
910717   543 COMP 0.0376 0.0011  263   8 -0.97 0.03                         108.1  113 
910807   647 BAND 0.0499 0.0021  190   3 -0.19 0.05 -3.34 0.17 178   9      122.6  113 
910814   676 BAND 0.0071 0.0008  315  36 -0.52 0.14 -2.33 0.25 204  35        5.3    9 
910814   678 SBPL 0.0152 0.0001          -0.99 0.01 -1.85 0.05 580  41 0.20 124.3  112 
910905   761 SBPL 0.0063 0.0000  285  25 -1.24 0.02 -2.43 0.10 250  17 0.20 113.5  115 
911031   973 SBPL 0.0149 0.0001  251  27 -1.35 0.03 -2.08 0.03 156  10 0.20 128.7  108 
911104   999 BAND 0.0273 0.0029  265  26 -0.60 0.11 -1.95 0.06 140  14      126.0  113 
911109  1025 SBPL 0.0466 0.0008  131   6 -1.12 0.05 -2.59 0.06 125   6 0.10 120.1  112 
C911118 1085 SBPL 0.0572 0.0002  197   6 -1.16 0.01 -2.90 0.04 202   5 0.30  97.2  112 
911126  1121 SBPL 0.0137 0.0001  250  16 -1.46 0.01 -2.13 0.04 213  11 0.10 145.6  112 
911127  1122 BAND 0.0455 0.0016  157   3 -0.93 0.03 -2.48 0.04 127   4      119.3  109 
C911202 1141 BAND 0.0332 0.0005  410  15 -1.17 0.01 -2.23 0.06 274  17      119.4  111 
911209  1156 COMP 0.0017 0.0003  383 174 -1.25 0.24                          10.7   10 
911209  1157 BAND 0.0219 0.0011  203   9 -1.00 0.05 -2.21 0.05 135   8      101.2  109 
920110  1288 SBPL 0.0070 0.0001  233  22 -1.27 0.04 -2.31 0.11 211  18 0.10   4.2    9 
920210  1385 SBPL 0.0097 0.0001  417  52 -0.88 0.02 -3.57 0.28 488  46 0.40 141.2  112 
920218  1419 COMP 0.0048 0.0002  213  17 -1.65 0.04                           8.5   10 
920226  1440 SBPL 0.0090 0.0001  248  25 -1.07 0.03 -2.57 0.10 209  16 0.30 111.5  110 
920308  1468 COMP 0.0034 0.0001  811  54 -0.55 0.05                         106.0  113 
C920311 1473 BAND 0.0554 0.0006  376   7 -0.89 0.01 -2.27 0.03 246   7       94.8  113 
920314  1480 BAND 0.0090 0.0029  246  66 -0.50 0.33 -1.76 0.09 116  29      135.5  111 
920315  1484 SBPL 0.0358 0.0004  162   9 -1.50 0.02 -2.63 0.08 166   9 0.10 134.6  110 
920320  1503 SBPL 0.0170 0.0002  104   8 -1.54 0.04 -3.22 0.14 131   9 0.20  89.7  113 
920325  1519 COMP 0.0077 0.0003  929 351 -1.51 0.06                          86.3  109 
W920329 1525 SBPL 0.0265 0.0005  536 119 -0.76 0.06 -2.44 0.20 375  59 0.30  12.7    9 
920404  1538 BAND 0.0408 0.0024  226  15 -1.07 0.05 -2.20 0.07 150  13      118.3  109 
920406  1541 SBPL 0.0125 0.0001  290  27 -1.25 0.02 -2.58 0.09 266  20 0.30  11.7    9 
920414  1553 SBPL 0.0371 0.0005          -0.88 0.03 -1.74 0.04 225  16 0.01 119.0  110 
920429  1571 COMP 0.0059 0.0003  297  42 -1.58 0.06                           8.7   10 
920511  1601 COMP 0.0048 0.0001  872  68 -0.67 0.05                         132.2  110 
920513  1606 SBPL 0.0115 0.0001  189  30 -1.41 0.04 -2.80 0.19 209  28 0.30   7.8    9 
920517  1609 BAND 0.0406 0.0008  262   7 -1.03 0.02 -2.51 0.07 213  11       12.4    9 
920524  1623 BAND 0.0055 0.0002  522  47 -0.87 0.05 -2.53 0.39 396  97      133.4  110 
920525  1625 SBPL 0.0326 0.0001  383  15 -1.07 0.01 -2.30 0.03 295   9 0.20 151.8  112 
920617  1652 BAND 0.0141 0.0014  129   6 -1.13 0.09 -2.73 0.22 131  18        6.1    9 
920622  1663 SBPL 0.0418 0.0001  409  13 -1.12 0.01 -2.30 0.03 319   8 0.20 225.9  112 
920627  1676 BAND 0.0173 0.0005  206   7 -1.25 0.03 -2.85 0.22 233  32       13.0    9 
920711  1695 BAND 0.0343 0.0007  421  15 -0.73 0.03 -2.38 0.08 286  17        9.1    9 
920714  1698 SBPL 0.0201 0.0002  182   9 -1.14 0.02 -2.55 0.07 164   7 0.20 124.5  112 
920718  1709 BAND 0.0545 0.0017  192   5 -1.09 0.03 -3.06 0.23 221  26      118.3  111 
920720  1711 SBPL 0.0307 0.0002  284  20 -1.14 0.02 -3.26 0.19 311  19 0.20  12.3    9 
920720  1712 SBPL 0.0048 0.0001  178  13 -1.37 0.04 -2.53 0.10 175  12 0.10   2.7    9 
920723  1721 SBPL 0.0215 0.0003  182  27 -1.61 0.03 -2.61 0.17 201  27 0.20 105.1  110 
920801  1733 SBPL 0.0066 0.0001          -1.23 0.03 -1.91 0.10 260  37 0.10   8.2    9 
920824  1872 SBPL 0.0109 0.0001          -0.97 0.02 -1.91 0.04 284  16 0.20  13.8    9 
920902  1886 SBPL 0.0285 0.0002  560  47 -0.43 0.03 -2.58 0.06 315  18 0.50 132.6  113 
921008  1982 SBPL 0.0052 0.0002          -0.88 0.08 -1.95 0.09 147  15 0.10 118.0  113 
C921009 1983 BAND 0.0657 0.0018  264   5 -0.46 0.03 -3.65 0.52 286  45       90.9  112 
921015  1989 COMP 0.0045 0.0006   99   8 -1.58 0.11                          14.0   10 
921022  1997 BAND 0.0294 0.0184   66   8 -1.08 0.37 -2.06 0.02  48   4      116.1  112 
921118  2061 COMP 0.0053 0.0005  294  26 -0.65 0.13                          16.8   10 
C921123 2067 SBPL 0.0593 0.0002  246  12 -0.70 0.02 -3.75 0.09 291  12 0.50  86.7  109 
921206  2080 BAND 0.0136 0.0005  303  18 -1.12 0.04 -2.39 0.14 231  28       90.0  112 
C921207 2083 COMP 0.0543 0.0005  241   4 -1.52 0.01                         122.1  115 
921209  2090 BAND 0.0113 0.0007  183   9 -1.05 0.06 -2.40 0.10 143  12      101.9  109 
921230  2110 BAND 0.0120 0.0002  459  16 -0.66 0.03 -3.00 0.29 415  51       20.7    9 
W921230 2112 PWRL 0.0004 0.0001          -1.89 0.62                           5.3   11 
930106  2122 COMP 0.0047 0.0002  393  84 -1.58 0.06                          91.8  112 
930112  2127 SBPL 0.0123 0.0001  467  72 -1.29 0.02 -2.23 0.11 359  38 0.20  99.1  115 
930120  2138 SBPL 0.0091 0.0001  161  13 -1.65 0.02 -2.73 0.10 191  14 0.20  10.6    9 
930131  2151 COMP 0.0721 0.0025  534  86 -1.46 0.06                         108.9  110 
930201  2156 SBPL 0.0129 0.0001  281  33 -1.45 0.02 -2.30 0.06 228  21 0.30   8.4    9 
930214  2193 BAND 0.0140 0.0006  282   7  0.47 0.07 -2.89 0.15 204  10      111.9  108 
930309  2228 BAND 0.0137 0.0007  204   8 -0.92 0.05 -2.45 0.09 156  11      140.5  111 
930331  2276 PWRL 0.0023 0.0001          -2.65 0.07                         115.1  110 
930405  2286 COMP 0.0265 0.0008  299  11 -0.97 0.04                          83.8  112 
930405  2287 COMP 0.0060 0.0002  331  16 -1.03 0.04                          96.6  113 
930425  2316 BAND 0.0226 0.0007  157   6 -1.57 0.03 -2.57 0.11 195  23      108.6  108 
930506  2329 SBPL 0.0501 0.0001          -1.26 0.00 -1.79 0.02 331  13 0.20  30.7    9 
930609  2383 SBPL 0.0032 0.0001          -0.81 0.05 -1.81 0.09 272  30 0.10 106.5  111 
930612  2387 SBPL 0.0117 0.0001  135  21  0.07 0.28 -2.48 0.06  69   9 0.40 125.8  112 
930612  2389 SBPL 0.0131 0.0001  142  11 -1.19 0.03 -5.03 0.39 224  15 0.30 163.1  114 
930706  2431 BAND 0.1730 0.0078  199   8 -0.99 0.04 -2.19 0.03 131   6       16.5    8 
930720  2450 COMP 0.0091 0.0004  227   9 -1.11 0.04                           4.3   10 
930809  2486 COMP 0.0082 0.0003  195   7 -1.28 0.04                          75.1  115 
W930905 2514 SBPL 0.0853 0.0017  208  22 -1.34 0.04 -2.76 0.20 212  21 0.10 106.1  111 
930910  2522 BAND 0.0112 0.0023  200  11  0.91 0.23 -2.00 0.06 112   6      122.0  111 
930916  2533 BAND 0.0269 0.0003  413   8 -0.87 0.01 -2.32 0.04 278   9        9.4   10 
930922  2537 BAND 0.1376 0.0050   94   1 -1.40 0.03 -2.88 0.07 129   6      115.1  110 
931008  2571 PWRL 0.0049 0.0000          -1.55 0.01                          89.5  114 
931026  2606 COMP 0.0053 0.0008  281  56 -1.01 0.18                           4.8   10 
931031  2611 SBPL 0.0552 0.0004  511  73 -1.21 0.02 -2.83 0.20 519  59 0.30 175.0  113 
931103  2617 BAND 0.0225 0.0004  458  19 -0.88 0.03 -2.62 0.17 369  38      164.8  111 
931106  2619 PWRL 0.0014 0.0001          -2.14 0.07                          13.6   11 
931126  2661 BAND 0.1040 0.0037  177   3 -0.78 0.04 -2.80 0.08 160   7      128.6  109 
931204  2676 SBPL 0.0414 0.0001  310  13 -1.14 0.01 -2.86 0.06 311  11 0.30  33.8    9 
W931205 2679 SBPL 0.0241 0.0009  792 212 -0.54 0.05 -2.13 0.24 599  94 0.10 127.8  114 
931221  2700 SBPL 0.0044 0.0001  177  26 -1.23 0.07 -2.72 0.21 175  22 0.20  92.7  110 
931222  2703 SBPL 0.0039 0.0000  282  29 -1.36 0.02 -2.53 0.18 276  26 0.10 114.0  114 
940119  2770 PWRL 0.0024 0.0000          -1.45 0.02                         117.7  115 
940128  2790 SBPL 0.0081 0.0001  188   8 -1.59 0.02 -2.60 0.08 189   8 0.01 135.7  114 
940203  2797 SBPL 0.0330 0.0003  255  26 -1.00 0.03 -2.57 0.11 210  17 0.30  97.6  110 
940206  2798 SBPL 0.0269 0.0001  379  31 -1.13 0.02 -2.25 0.04 245  13 0.30  26.7    9 
940210  2812 BAND 0.0175 0.0005  242   8 -1.10 0.03 -3.03 0.35 273  49       94.9  111 
940217  2831 SBPL 0.0178 0.0000  503  24 -1.29 0.00 -2.21 0.03 382  14 0.20  49.9    9 
940218  2833 SBPL 0.0331 0.0002  211   9 -1.53 0.01 -2.35 0.04 203   8 0.10 118.9  114 
940228  2852 SBPL 0.0171 0.0001  307  25 -1.05 0.02 -3.14 0.16 327  21 0.30 126.9  112 
940301  2855 SBPL 0.0184 0.0001  360  19 -0.61 0.03 -2.43 0.05 241   9 0.30 159.1  114 
940302  2856 SBPL 0.0182 0.0001  299  30 -1.24 0.02 -2.32 0.09 245  19 0.20  19.4   10 
940306  2863 SBPL 0.0058 0.0001  243  46 -1.05 0.06 -2.49 0.25 208  31 0.20   6.8   10 
940319  2889 SBPL 0.0055 0.0001  218  13 -0.93 0.04 -2.11 0.08 212  12 0.01 117.4  113 
940321  2890 SBPL 0.0040 0.0001          -1.09 0.03 -2.00 0.11 414  48 0.01 118.4  111 
940323  2891 COMP 0.0090 0.0001 1116  60 -0.94 0.02                         148.8  115 
940329  2895 BAND 0.0512 0.0027  225  10 -0.75 0.05 -2.50 0.12 170  13      111.0  112 
940410  2919 BAND 0.0167 0.0009  359  53 -1.32 0.05 -2.09 0.13 216  45       97.4  111 
940414  2929 SBPL 0.0105 0.0001          -1.14 0.01 -1.98 0.04 280  16 0.20 131.3  114 
940419  2940 BAND 0.0099 0.0002  432  21 -1.10 0.02 -2.75 0.30 409  76       12.3   10 
C940429 2953 SBPL 0.0299 0.0002  174   9 -1.31 0.02 -2.30 0.03 143   6 0.20 100.6  109 
940520  2984 SBPL 0.0069 0.0001          -1.19 0.02 -1.89 0.07 294  39 0.20 145.9  114 
940526  2993 BAND 0.0057 0.0002 1689 483 -0.99 0.04 -1.98 0.59 837 549      103.6  110 
940526  2994 COMP 0.0116 0.0001 1099  55 -1.13 0.01                         112.6  112 
940529  3002 COMP 0.0079 0.0004  205  11 -1.28 0.06                           8.8   10 
940529  3003 SBPL 0.0084 0.0001          -1.29 0.02 -1.93 0.05 231  19 0.10  84.1  114 
940619  3035 COMP 0.0109 0.0003  263  12 -1.30 0.03                          10.7    9 
940623  3042 BAND 0.0112 0.0004  250  11 -1.07 0.03 -2.47 0.13 200  20      105.9  111 
W940624 3044 PWRL 0.0018 0.0001          -2.20 0.14                         125.8  114 
940703  3057 SBPL 0.0366 0.0001  620  35 -1.08 0.01 -2.39 0.04 417  15 0.40  87.3    9 
940708  3067 BAND 0.0493 0.0010  388  18 -1.15 0.02 -2.32 0.08 279  22      131.5  112 
940710  3071 SBPL 0.0030 0.0001  180  34 -1.44 0.08 -2.45 0.31 179  33 0.01   3.7    9 
W940717 3087 BAND 0.2097 0.0431  182  20 -0.59 0.19 -2.22 0.10 118  13      139.3  114 
940806  3110 COMP 0.0098 0.0003  567  22 -0.08 0.06                         114.0  115 
940810  3115 SBPL 0.0092 0.0001  255  20 -0.97 0.03 -2.29 0.07 190  11 0.20 102.3  109 
940817  3128 BAND 0.0249 0.0005  363   9 -0.54 0.03 -2.32 0.05 234   9      157.0  112 
940826  3138 COMP 0.0215 0.0007  177   5 -1.38 0.04                         126.6  112 
940902  3152 SBPL 0.0089 0.0002          -0.99 0.04 -1.79 0.16 490 110 0.01 138.7  114 
940921  3178 SBPL 0.0096 0.0001          -1.23 0.01 -1.99 0.05 298  21 0.20 131.0  114 
941008  3227 SBPL 0.0094 0.0001  257  20 -1.33 0.02 -2.30 0.06 213  13 0.20   5.8    9 
C941014 3241 BAND 0.0168 0.0004  204   8 -1.53 0.02 -2.57 0.15 238  34      109.5  111 
941017  3245 SBPL 0.0247 0.0001  291   8 -1.07 0.01 -2.30 0.02 225   5 0.20  37.2    9 
941018  3247 COMP 0.0020 0.0002  358  53 -0.75 0.14                           6.5   10 
941020  3253 SBPL 0.0258 0.0001  213  14 -1.31 0.01 -3.39 0.11 294  15 0.40  23.4    9 
941023  3255 COMP 0.0124 0.0002    5   2 -1.99 0.00                         108.4  112 
941119  3287 SBPL 0.0084 0.0001  168  16 -1.46 0.04 -2.48 0.12 165  15 0.10 114.5  113 
941121  3290 SBPL 0.0085 0.0001  127  18 -1.77 0.03 -2.80 0.18 169  21 0.20  99.4  115 
941126  3298 SBPL 0.0083 0.0002  246  45 -1.33 0.06 -2.47 0.36 245  45 0.01   7.2    9 
941126  3301 BAND 0.0076 0.0004  427  48 -0.85 0.06 -1.98 0.11 222  31      126.7  113 
941228  3330 SBPL 0.0040 0.0001  536 281 -1.00 0.04 -2.05 0.11 271  32 0.20  95.9  109 
950104  3345 SBPL 0.0205 0.0003  166  16 -1.46 0.03 -2.16 0.06 145  12 0.10 104.7  111 
950111  3352 BAND 0.0175 0.0009  143   4 -1.14 0.05 -2.57 0.09 132   8      105.6  111 
950117  3360 BAND 0.0031 0.0003  565 176 -1.00 0.09 -1.55 0.06 169  53      119.0  111 
950208  3408 BAND 0.0298 0.0003  308   5 -1.04 0.01 -2.70 0.08 279  14        2.7    9 
W950210 3410 COMP 0.0662 0.0204  120   9 -0.78 0.29                         122.4  112 
W950211 3412 PWRL 0.0155 0.0005          -2.13 0.06                         115.5  112 
950211  3415 SBPL 0.0097 0.0001  168  27 -1.51 0.04 -2.81 0.19 199  28 0.30 109.6  112 
950301  3448 PWRL 0.0014 0.0001          -1.71 0.05                          14.4   11 
950305  3458 BAND 0.0344 0.0008  257   5 -0.49 0.03 -2.62 0.06 193   6       13.1    8 
950310  3464 COMP 0.0062 0.0003  321  27 -1.14 0.06                         144.2  110 
950325  3480 BAND 0.0293 0.0010  341  14 -0.56 0.04 -2.64 0.16 258  21      102.2  109 
950325  3481 BAND 0.0146 0.0005  347  24 -1.08 0.04 -2.07 0.07 200  19      131.7  112 
950401  3489 BAND 0.0308 0.0008  314   9 -0.70 0.04 -3.33 0.34 329  42      127.8  111 
950403  3491 SBPL 0.0451 0.0002  186   9 -1.65 0.01 -2.31 0.03 180   8 0.20 228.6  109 
950403  3492 SBPL 0.0207 0.0001  373  63 -1.50 0.01 -2.75 0.18 453  59 0.40 249.3  112 
950425  3523 SBPL 0.0301 0.0001          -0.97 0.01 -1.85 0.02 345  12 0.20 125.0  113 
950503  3537 SBPL 0.0092 0.0001  220  20 -1.75 0.01 -2.32 0.08 227  20 0.10 136.7  113 
950509  3567 PWRL 0.0003 0.0001          -0.95 0.20                          12.6   11 
950513  3571 COMP 0.0129 0.0003  307  11 -1.11 0.03                         136.9  113 
950522  3593 COMP 0.0063 0.0001 1243 114 -1.16 0.02                         163.9  114 
950608  3634 BAND 0.0048 0.0008  229  26 -0.55 0.17 -2.25 0.19 146  21      133.1  110 
950701  3657 SBPL 0.0110 0.0001  279  51 -1.26 0.04 -2.55 0.18 252  36 0.30  91.0  113 
950701  3658 BAND 0.0536 0.0019  221   6 -0.66 0.03 -2.31 0.05 148   5      134.7  114 
950706  3662 SBPL 0.0045 0.0001          -1.23 0.03 -1.68 0.05 170  20 0.01  85.7  113 
950711  3663 COMP 0.0018 0.0001  505 158 -1.51 0.07                         122.7  111 
950804  3734 SBPL 0.0915 0.0005  339  30 -0.84 0.02 -4.04 0.25 440  31 0.40 137.5  110 
W950805 3736 COMP 0.0102 0.0004  920 159 -0.89 0.08                          10.3   10 
950818  3765 BAND 0.0158 0.0005  220   6 -0.97 0.03 -2.58 0.10 185  12       85.4  111 
950822  3767 COMP 0.0465 0.0006  459  13 -1.00 0.02                         148.3  109 
950909  3788 BAND 0.0334 0.0020  175   5 -0.48 0.06 -2.24 0.04 114   4      118.3  109 
951011  3860 BAND 0.0108 0.0002  535  24 -0.57 0.03 -2.33 0.11 341  26      132.6  112 
951016  3870 BAND 0.0242 0.0033  118  19 -1.61 0.10 -2.03 0.03  76  11      168.3  112 
951102  3891 BAND 0.0129 0.0025  145  13 -0.69 0.16 -2.05 0.06  88   8      133.6  112 
W951123 3917 BAND 0.0061 0.0008  393  82 -0.69 0.17 -2.45 0.66 276 114      102.5  111 
951124  3918 BAND 0.0090 0.0009  319  38 -0.52 0.12 -1.80 0.07 150  18      103.8  111 
951202  3929 SBPL 0.0118 0.0001  351  50 -1.39 0.02 -2.48 0.16 332  39 0.20 105.0  114 
951203  3930 SBPL 0.0137 0.0001  430  28 -1.16 0.01 -2.48 0.08 377  19 0.20 201.6  113 
951208  3937 COMP 0.0096 0.0011  164   7 -0.72 0.11                         108.7  114 
951213  3954 BAND 0.0231 0.0014  262  24 -1.06 0.06 -1.91 0.04 131  12      136.7  113 
951219  4039 COMP 0.0071 0.0001 1316 119 -1.12 0.02                         157.1  112 
960114  4368 SBPL 0.0700 0.0003  112  20 -0.77 0.19 -2.48 0.03  66   9 0.50  30.0   10 
960124  4556 BAND 0.0719 0.0023  235   7 -0.85 0.03 -2.26 0.05 157   7      152.2  113 
960201  4701 COMP 0.0121 0.0004  232   6 -1.00 0.04                         128.5  112 
960216  4898 BAND 1.0609 0.2503   58   1 -0.62 0.17 -3.31 0.06  69   4      140.8  110 
960321  5299 SBPL 0.0395 0.0001  142   4 -1.93 0.01 -2.89 0.05 189   5 0.10  61.3    9 
960322  5304 BAND 0.0611 0.0009  285   4 -0.63 0.02 -2.41 0.03 198   5        8.2    9 
960523  5470 BAND 0.0149 0.0006  940 159 -0.65 0.07 -1.72 0.11 384  75       94.6  112 
960524  5473 COMP 0.0048 0.0003  354  32 -0.98 0.07                         103.4  113 
960529  5477 SBPL 0.0094 0.0001          -1.11 0.01 -1.65 0.10 696 132 0.01 144.0  110 
960605  5486 BAND 0.0177 0.0026  184  27 -0.96 0.11 -1.67 0.01  76  10      221.3  112 
960607  5489 SBPL 0.0083 0.0001  219  19 -1.31 0.02 -2.34 0.08 186  13 0.20 106.2  110 
960623  5512 SBPL 0.0092 0.0001  174  11 -1.30 0.03 -2.08 0.06 170  11 0.01  82.3  113 
960703  5526 COMP 0.0044 0.0002  270  19 -1.32 0.04                         147.5  112 
960804  5563 BAND 0.0763 0.0061  171   9 -1.00 0.07 -2.36 0.08 129   9      120.6  112 
960807  5567 SBPL 0.0233 0.0001  268  14 -1.50 0.01 -2.38 0.06 260  12 0.10 198.5  114 
960808  5568 BAND 0.0391 0.0012  527  32 -0.51 0.05 -2.33 0.13 335  30      118.3  111 
960824  5585 PWRL 0.0012 0.0001          -1.83 0.15                           8.3   11 
960831  5591 COMP 0.0065 0.0005  435 122 -1.40 0.11                          11.1   10 
960917  5606 BAND 0.0036 0.0008  203  48 -1.15 0.19 -2.13 0.23 130  39        5.2    9 
960921  5609 SBPL 0.0163 0.0001  145  14 -1.43 0.03 -2.96 0.13 173  14 0.30 137.2  112 
961001  5621 BAND 0.0794 0.0056  213  13 -0.90 0.07 -2.06 0.04 125   8      120.9  112 
961006  5624 BAND 0.0118 0.0025  227  32 -0.31 0.21 -1.88 0.09 118  16      116.9  112 
961009  5629 BAND 0.0325 0.0010  232   6 -0.88 0.03 -3.00 0.24 233  26      150.3  112 
961015  5632 COMP 0.0031 0.0001 1205 243 -1.04 0.06                         122.1  113 
961029  5649 SBPL 0.0419 0.0001  220  15 -1.48 0.01 -2.80 0.06 268  15 0.40  52.3    9 
961102  5654 SBPL 0.0175 0.0001  242  11 -0.70 0.02 -2.47 0.04 171   6 0.30 180.2  113 
961126  5697 BAND 0.4029 0.0664   54   2 -0.97 0.12 -3.60 0.12  82   6      158.0  111 
961130  5701 SBPL 0.0169 0.0002          -0.99 0.02 -1.79 0.07 426  55 0.20 129.4  113 
961202  5704 BAND 0.0705 0.0047  151   7 -1.29 0.06 -2.57 0.14 149  17      118.4  113 
961212  5711 SBPL 0.0399 0.0003          -1.22 0.02 -1.89 0.05 247  19 0.10 109.9  112 
961228  5731 SBPL 0.0058 0.0001  171  58 -1.69 0.05 -2.05 0.10 139  34 0.10 113.5  109 
970111  5773 SBPL 0.0488 0.0002  177   6 -0.87 0.01 -4.37 0.13 228   6 0.30 146.9  113 
970201  5989 SBPL 0.0114 0.0001          -2.75 0.02 -2.47 0.20 191 106 0.30 233.8  110 
970202  5995 SBPL 0.0298 0.0001  755  80 -0.79 0.01 -2.39 0.06 391  24 0.50 210.0  111 
970223  6100 BAND 0.0208 0.0003  560  32 -1.06 0.02 -2.32 0.14 389  48      101.5  111 
970306  6115 COMP 0.0048 0.0001  487  22 -0.75 0.03                          88.6  113 
970315  6124 BAND 0.0673 0.0006  402   7 -0.89 0.01 -2.70 0.09 340  17       16.5    8 
970404  6157 SBPL 0.0224 0.0002  321  25 -1.18 0.02 -2.42 0.08 275  17 0.20 125.2  114 
970411  6168 SBPL 0.0129 0.0001          -1.24 0.02 -1.71 0.02 172  10 0.01   8.3    8 
970420  6198 BAND 0.1037 0.0012  338   8 -1.20 0.01 -2.48 0.06 282  14      158.6  111 
970517  6235 SBPL 0.0506 0.0005  321  33 -0.98 0.03 -3.01 0.18 320  27 0.30 121.1  113 
W970523 6240 COMP 0.0048 0.0005  365  71 -1.15 0.12                          97.1  111 
970603  6249 SBPL 0.0029 0.0000  223  25 -1.36 0.03 -2.13 0.13 218  24 0.01  96.6  115 
970612  6266 SBPL 0.0072 0.0001  280  24 -1.04 0.02 -2.57 0.13 249  16 0.20 100.4  113 
970616  6274 BAND 0.0097 0.0012  126  10 -1.34 0.10 -2.35 0.12 109  15       93.9  110 
W970704 6293 PWRL 0.1817 0.0026          -1.25 0.01                         137.2  115 
970807  6329 SBPL 0.0140 0.0001  202  19 -1.27 0.02 -2.70 0.11 199  15 0.30  93.8  113 
970816  6336 BAND 0.0196 0.0004  805  89 -1.03 0.03 -2.03 0.15 429  77      223.9  111 
970827  6349 SBPL 0.0035 0.0001          -1.35 0.05 -1.84 0.06 150  20 0.01  99.9  112 
970828  6350 BAND 0.0185 0.0004  325  10 -0.70 0.03 -2.26 0.06 207  10      150.7  113 
970831  6353 SBPL 0.0068 0.0001  135  11 -1.72 0.02 -2.12 0.04 134  10 0.01 104.6  113 
970912  6380 SBPL 0.0042 0.0001  226  33 -1.35 0.03 -2.15 0.12 190  22 0.10 108.2  110 
970919  6389 BAND 0.0236 0.0018  203  17 -1.12 0.07 -2.06 0.06 120  12       16.5    9 
970919  6390 SBPL 0.0036 0.0001          -0.68 0.06 -1.31 0.07 330  68 0.01 119.4  110 
970925  6397 BAND 0.0246 0.0013  186   6 -0.73 0.05 -2.54 0.12 145  10      132.1  111 
970930  6404 SBPL 0.0103 0.0002  150  14 -1.50 0.04 -2.59 0.14 153  13 0.10 103.3  111 
971006  6414 SBPL 0.0070 0.0001  171  21 -1.42 0.03 -2.11 0.08 141  13 0.10 123.0  109 
971029  6453 BAND 0.0223 0.0013  102   2 -1.26 0.05 -2.62 0.07 107   6      147.7  110 
971029  6454 COMP 0.0020 0.0003  381 153 -1.33 0.16                           7.1   10 
971110  6472 BAND 0.0146 0.0004  298  13 -0.92 0.03 -2.21 0.07 191  12       15.2    9 
971113  6476 SBPL 0.0036 0.0001          -1.75 0.12 -1.41 0.02  72  14 0.01 105.6  115 
971207  6525 SBPL 0.0091 0.0001  183  13 -1.07 0.03 -2.42 0.13 168  10 0.10  94.6  110 
971208  6526 COMP 0.0097 0.0030  128  17 -1.22 0.29                           3.4   10 
971220  6539 COMP 0.0049 0.0001 2039 251 -0.58 0.05                         103.2  112 
980105  6560 BAND 0.0211 0.0011  177   5 -0.61 0.05 -2.90 0.21 158  14      130.8  111 
980113  6570 BAND 0.0190 0.0053   89   6 -1.10 0.19 -2.20 0.04  67   5      108.7  112 
980124  6576 BAND 0.0152 0.0003  602  56 -1.28 0.03 -2.31 0.22 444 100      130.6  111 
980125  6581 SBPL 0.0077 0.0001  193  15 -1.57 0.02 -2.12 0.07 190  15 0.01 116.5  114 
980203  6587 BAND 0.0828 0.0009  311   5 -0.90 0.01 -2.38 0.03 222   6      232.0  110 
980208  6593 SBPL 0.0202 0.0001  218  13 -1.23 0.02 -2.30 0.05 176   8 0.20 129.9  110 
980219  6609 BAND 0.0161 0.0017  204  17 -0.71 0.09 -1.90 0.05 107   9      109.3  112 
980225  6615 BAND 0.0061 0.0004  336  25 -0.51 0.07 -2.26 0.20 209  27       97.4  112 
980228  6617 SBPL 0.1325 0.0013  259  32 -1.13 0.02 -3.46 0.31 309  31 0.30 117.7  114 
980228  6618 SBPL 0.0053 0.0001  315  47 -1.10 0.03 -2.20 0.11 224  20 0.20 104.1  113 
980306  6629 SBPL 0.0028 0.0000  239  34 -1.39 0.03 -2.14 0.10 202  23 0.10  79.0  114 
980306  6630 COMP 0.0193 0.0005  270  13 -1.45 0.03                         159.6  110 
980315  6642 COMP 0.0043 0.0002  289  14 -0.57 0.07                          81.9  112 
980329  6665 SBPL 0.0413 0.0002  224   7 -1.21 0.01 -2.33 0.03 183   5 0.20 164.9  114 
W980330 6668 SBPL 0.0166 0.0010          -1.22 0.14 -1.98 0.19 149  37 0.01 123.0  112 
980420  6694 BAND 0.0043 0.0002  422  30 -0.23 0.08 -2.31 0.19 261  29      112.6  113 
980508  6744 BAND 0.1301 0.0156  119   4 -0.80 0.10 -2.64 0.10 104   6      116.4  113 
980518  6763 BAND 0.0175 0.0048  122  15 -0.86 0.20 -2.00 0.05  73   8      102.8  112 
980703  6891 COMP 0.0050 0.0003  434  99 -1.38 0.08                         105.9  110 
980703  6892 COMP 0.0028 0.0002  308  41 -1.22 0.08                          71.2  112 
980706  6904 SBPL 0.0076 0.0001  939 180 -0.99 0.02 -2.08 0.29 912 171 0.01 122.2  112 
980724  6944 BAND 0.0340 0.0030  105   2 -0.87 0.07 -2.71 0.07  98   4      136.9  111 
980803  6963 BAND 0.0527 0.0012  214   3 -0.64 0.02 -2.79 0.08 182   7       43.9    9 
980810  6985 SBPL 0.0359 0.0001  340  25 -1.00 0.01 -2.67 0.07 284  15 0.40 216.1  109 
980821  7012 SBPL 0.0196 0.0001  255  16 -1.40 0.01 -2.50 0.08 245  13 0.20 144.8  114 
980828  7028 BAND 0.0620 0.0100  223  20 -0.25 0.18 -2.08 0.07 129  11      103.0  111 
980923  7113 SBPL 0.0693 0.0001  339   7 -0.93 0.00 -2.74 0.03 298   4 0.30 123.7    8 
981021  7170 PWRL 0.0058 0.0000          -1.38 0.01                         174.0  112 
981128  7236 COMP 0.0056 0.0003  239  13 -0.94 0.06                          88.2  110 
981130  7240 BAND 0.0150 0.0007  649  73 -0.54 0.07 -2.26 0.29 395  77      114.6  111 
981203  7247 SBPL 0.0045 0.0000          -1.07 0.03 -1.52 0.02 186  15 0.01 113.4  110 
981203  7248 SBPL 0.0081 0.0001  382 204 -0.95 0.13 -2.14 0.11 120  32 0.50 175.5  112 
981219  7270 PWRL 0.0009 0.0000          -1.50 0.04                          86.2  113 
981223  7277 BAND 0.0541 0.0095  113   4 -0.64 0.14 -2.45 0.05  88   4      119.7  112 
981226  7281 BAND 0.2143 0.0345  140   6 -0.23 0.14 -2.54 0.10 103   6      125.2  113 
981228  7285 COMP 0.0053 0.0008  107   7 -1.42 0.13                         142.4  113 
990102  7295 COMP 0.0108 0.0007  330  19 -0.32 0.09                         118.4  111 
990104  7301 SBPL 0.0208 0.0001  386  33 -1.40 0.01 -2.21 0.06 303  18 0.20  12.0    8 
990108  7310 COMP 0.0065 0.0002  319  15 -0.79 0.04                          89.0  111 
990111  7318 COMP 0.0127 0.0002  694  30 -0.62 0.03                         118.2  113 
990123  7343 SBPL 0.0275 0.0000  444   9 -0.98 0.00 -2.29 0.02 331   4 0.20 173.8    8 
990129  7360 COMP 0.0147 0.0005  259  11 -1.13 0.04                           8.1    9 
990304  7446 BAND 0.0338 0.0027  178  17 -1.46 0.08 -2.67 0.42 214  74      103.1  114 
W990308 7457 COMP 0.0041 0.0004  737 332 -1.07 0.15                          97.4  112 
990311  7464 SBPL 0.0089 0.0001  326  26 -1.09 0.02 -2.50 0.11 284  18 0.20 130.1  110 
990316  7475 BAND 0.0242 0.0012  138   5 -1.31 0.04 -2.36 0.06 118   8      209.6  112 
990316  7477 SBPL 0.0079 0.0001  216  20 -1.26 0.03 -2.11 0.06 174  12 0.10 118.8  112 
990323  7491 BAND 0.0511 0.0003  442   7 -0.91 0.01 -2.36 0.04 306   9       14.8    9 
990403  7503 SBPL 0.0055 0.0001  154  22 -1.73 0.03 -2.36 0.12 159  22 0.10  80.3  112 
990411  7515 BAND 0.0209 0.0028  187  12 -0.32 0.12 -2.20 0.08 117   8      117.0  110 
990424  7527 BAND 0.0448 0.0011  316   8 -0.44 0.03 -2.51 0.09 222  10      174.7  110 
990425  7530 BAND 0.2131 0.0215  147   4 -0.17 0.09 -2.73 0.12 115   6      111.0  112 
990506  7549 BAND 0.0262 0.0005  269   8 -1.07 0.02 -2.08 0.03 159   6       26.6    8 
990510  7560 BAND 0.0127 0.0009  136   6 -1.24 0.05 -2.41 0.09 117  10      124.2  113 
990516  7569 PWRL 0.0040 0.0001          -1.65 0.02                         108.2  113 
990518  7575 COMP 0.0109 0.0003  478  33 -0.83 0.04                          17.7   10 
990522  7578 SBPL 0.0112 0.0002  215  45 -1.31 0.05 -2.57 0.20 202  34 0.30 129.6  112 
990527  7586 BAND 0.0162 0.0029  195  20 -0.52 0.17 -2.24 0.16 126  16        4.7    9 
990531  7592 SBPL 0.0197 0.0002  183  10 -1.38 0.02 -2.19 0.04 159   8 0.10 131.3  112 
W990619 7610 COMP 0.0121 0.0016  185  17 -1.06 0.13                          95.0  112 
990712  7647 PWRL 0.0029 0.0001          -1.44 0.02                         116.9  111 
990718  7660 COMP 0.0038 0.0002  498  53 -0.99 0.06                         111.2  112 
990728  7678 SBPL 0.0224 0.0001  285  14 -1.04 0.02 -2.33 0.04 222   9 0.20 130.6  111 
990802  7688 SBPL 0.0039 0.0001  207  37 -1.13 0.07 -2.22 0.20 177  25 0.10   4.4    9 
990803  7695 SBPL 0.0218 0.0001  725  95 -0.90 0.01 -4.17 0.41 991  96 0.40  16.3    8 
990807  7703 COMP 0.0082 0.0012  231  38 -1.15 0.15                         115.4  114 
990909  7760 SBPL 0.0129 0.0001  149  28 -0.48 0.19 -2.39 0.06  68  10 0.50 188.7  111 
990915  7766 SBPL 0.0114 0.0001          -0.83 0.02 -1.87 0.16 591 104 0.20 129.4  114 
991004  7788 BAND 0.0123 0.0019  127   9 -0.85 0.11 -2.03 0.04  78   5      122.1  113 
991009  7794 BAND 0.0055 0.0004  220  27 -1.28 0.07 -2.25 0.20 161  36      102.4  110 
991018  7810 BAND 0.0091 0.0003  622  47 -0.35 0.07 -2.76 0.49 467  99       12.8    9 
991113  7854 SBPL 0.0086 0.0001  150   9 -1.36 0.02 -2.95 0.12 165   8 0.20 124.6  112 
991121  7868 BAND 0.0134 0.0013  144   5 -0.50 0.08 -2.52 0.09 110   6       99.5  112 
991127  7884 COMP 0.0063 0.0003  636 129 -1.23 0.06                         105.0  112 
991210  7898 BAND 0.0541 0.0037  246  18 -0.86 0.06 -2.09 0.07 145  12      128.1  112 
991216  7906 BAND 0.0917 0.0007  394   7 -1.12 0.01 -2.30 0.03 278   8      443.2  112 
991229  7925 SBPL 0.0069 0.0001          -1.05 0.02 -1.51 0.04 298  36 0.01  94.9  111 
000101  7929 SBPL 0.0082 0.0000  343  22 -1.36 0.01 -2.10 0.06 336  22 0.01 117.3  112 
000103  7932 BAND 0.0148 0.0020  135   9 -1.13 0.12 -2.51 0.14 120  14      141.5  109 
000107  7938 COMP 0.0070 0.0009  145   8 -1.07 0.13                         129.2  114 
000109  7941 PWRL 0.0074 0.0001          -1.43 0.01                          63.3  115 
000113  7948 COMP 0.0095 0.0023   68   4 -1.07 0.18                          93.7  111 
000115  7954 BAND 0.0671 0.0014  220   4 -0.83 0.02 -2.70 0.08 189   8      208.6  112 
000126  7971 BAND 0.0123 0.0006  237  15 -1.18 0.04 -2.42 0.17 192  27      101.1  111 
000131  7975 BAND 0.0181 0.0040  132  11 -0.69 0.17 -2.05 0.05  81   6       92.8  112 
000201  7976 COMP 0.0062 0.0002  311  16 -1.07 0.04                         125.0  112 
000207  7986 SBPL 0.0325 0.0004  200  26 -0.86 0.06 -3.58 0.33 224  24 0.30 122.3  108 
000221  7994 SBPL 0.0142 0.0001  254  16 -0.60 0.03 -3.22 0.13 242  12 0.30 156.8  113 
000301  8005 BAND 0.0114 0.0008  428  52 -0.67 0.08 -2.14 0.20 249  43      119.6  112 
000302  8008 BAND 0.0234 0.0004  497  15 -0.64 0.02 -2.46 0.10 346  20      137.5  109 
000326  8053 BAND 0.4870 0.0423   90   1 -0.50 0.07 -3.68 0.18 108   6      122.0  112 
000408  8069 SBPL 0.0564 0.0003  221  21 -1.34 0.02 -3.11 0.13 280  22 0.40 139.7  110 
000420  8081 BAND 0.0188 0.0048  155  27 -1.19 0.23 -2.11 0.07 100  17        9.9    8 
000429  8087 SBPL 0.0021 0.0000  329  75 -1.15 0.04 -2.22 0.16 240  35 0.20 113.5  112 
000508  8098 BAND 0.0248 0.0041  146  10 -0.75 0.14 -2.43 0.13 111  11      103.5  113 
000511  8101 COMP 0.0071 0.0002  306   9 -0.64 0.04                          92.2  111 

